CausalDreamer: Learning Predictive World Models with Latent Disentanglement

World models for control must capture which aspects of the environment respond to the agent's actions and which are relevant to reward. Generative world models such as Dreamer 4 consist of a video tokenizer, which encodes each frame into a latent, and a dynamics model, which is pretrained to predict future latents from past latents and actions. Yet the tokenizer is trained with a reconstruction objective, without action or reward supervision, so its latent provides no explicit mechanism to separate controllable, uncontrollable, reward-relevant, and reward-irrelevant information. We propose \textit{CausalDreamer}, which keeps the tokenizer frozen and re-encodes its latent into a factored representation of four groups along two axes: controllability, where only the two controllable groups receive the action, and reward relevance, learned by predicting the reward from the two reward-relevant groups. The pretrained dynamics model is then fine-tuned to predict the factored representation. We evaluate \textit{CausalDreamer} and the pretrained world model it starts from with model-predictive planning on 20 MMBench2 tasks: 10 clean tasks seen during training and 10 unseen tasks, of which 6 are manipulated variants of clean tasks with a changed background, object, or maze layout, and 4 are new environments. We normalize returns so that a policy taking uniformly random actions scores 0 and an expert scores 1. \textit{CausalDreamer} achieves a 14\% higher normalized score than the pretrained world model on the clean tasks (0.199 vs.\ 0.175) and a 25\% higher score on the manipulated variants (0.307 vs.\ 0.246), while neither model scores meaningfully above the random policy in the new environments. Additionally, our analysis shows that the factored representation separates reward-irrelevant changes, such as a changed background, from its reward-relevant groups.

==> how_to_use.txt <==
% labreview version 1.0 (2026-09-26). Keep this file next to labreview.sty.

\usepackage[draft]{labreview}


\usepackage[draft,singlecolumn]{labreview}

\usepackage[
  draft,
  singlecolumn,
  marginwidth=2.5cm,
  marginsep=0.15cm
]{labreview}


\ReviewAdd[Codex]{new text}
\ReviewDelete[Codex]{old text}
\ReviewReplace[Codex]{old text}{new text}
\ReviewReplaceComment[Codex]{old}{new}{reason}

\ReviewFigureCircle[Sam]{\includegraphics{figure.pdf}}{comment}
\ReviewCircleArea[Codex][A]{x}{y}{x-radius}{y-radius}
\ReviewAlgorithmLine[Codex]{algorithm statement}{comment}
\ReviewAlgorithmCircle[Sam]{algorithm statement}{comment}

% left notes point to the start of the highlight, right notes to the end.
% \ReviewFigureBox draws an arrow from the note to the box.
% End comments with a small id: \Review[Name]{span}{comment {\fontsize{4}{5}\selectfont\textcolor{gray}{[ab12]}}}
% \ReviewEquationBox[Name]{math}{Name}{comment} inside equation; \ReviewTableBox[Name]{tabular}{Name}{comment}
% \ReviewMarker{rewritten sentence} highlights rewritten text in full yellow, draft only.
% \begin{ReviewMarkerBlock} ... \end{ReviewMarkerBlock} shades whole rewritten paragraphs and keeps the final line breaks.
% \ReviewProtect{\dfs\dfsone} keeps parameterless macros such as \newcommand{\dfs}{\textsc{DFS-0}} intact inside highlights.

